Iteratively Reweighted Least Squares for Phase Unwrapping

The 2D phase unwrapping problem seeks to recover a phase image from its observation modulo 2$\pi$, and is a crucial step in a variety of imaging applications. In particular, it is one of the most time-consuming steps in the interferometric synthetic aperture radar (InSAR) pipeline. In this work we tackle the $L^1$-norm phase unwrapping problem. In optimization terms, this is a simple sparsity-inducing problem, albeit in very large dimension. To solve this high-dimensional problem, we iteratively solve a series of numerically simpler weighted least squares problems, which are themselves solved using a preconditioned conjugate gradient method. Our algorithm guarantees a sublinear rate of convergence in function values, is simple to implement and can easily be ported to GPUs, where it significantly outperforms state of the art phase unwrapping methods.

==> figures/durations/durations_real_v2.csv <==
location,irls,mst,mcf,mstL1,mststat_cost,mcfL1,mcfstat_cost
Arz,12.14,5.94,57.15,967.17,1475.02,184.74,202.38
Etna,11.61,4.95,233.2,1549.5,2161.0,295.54,505.27
El Capitan,13.9,5.23,240.51,3145.8,6437.93,305.65,404.8
Kilimanjaro,14.55,5.49,189.53,440.73,635.58,234.77,276.67
Mount Sinai,10.14,5.32,190.17,2105.14,3421.02,366.91,525.59
Korab,11.77,5.7,240.79,5597.73,7284.75,465.91,1029.15
Nevada,8.38,4.57,133.01,91.24,181.2,141.15,140.53
Zeil,10.63,5.26,185.36,905.3,1684.38,207.41,218.8
Wulonggou,10.77,5.23,255.89,2911.44,4084.32,407.36,615.48
Warjan,10.5,5.27,200.49,1316.41,1510.49,309.4,392.98
\textbf{Mean},11.44,5.3,192.61,1903.05,2887.57,291.88,431.17
\textbf{Std},1.71,0.36,56.83,1549.66,2278.6,97.14,247.77

